High-Cardinality Hybrid Shaping for 4D Modulation Formats in Optical Communications Optimized via End-to-End Learning

In this paper we carry out a joint optimization of probabilistic (PS) and geometric shaping (GS) for four-dimensional (4D) modulation formats in long-haul coherent wavelength division multiplexed (WDM) optical fiber communications using an auto-encoder framework. We propose a 4D 10 bits/symbol constellation which we obtained via end-to-end deep learning over the split-step Fourier model of the fiber channel. The constellation achieved 13.6% reach increase at a data rate of approximately 400 Gbits/second in comparison to the ubiquitously employed polarization multiplexed 32-QAM format at a forward error correction overhead of 20%.

==> bibused.txt <==
@book{AGRAWAL201327,
title = "Nonlinear Fiber Optics",
publisher = "Academic Press",
edition = "5th",
address = "Boston",
pages = "27 - 56",
year = "2013",
series = "Optics and Photonics",
issn = "15575837",
doi = "https://doi.org/10.1016/B978-0-12-397023-7.00002-4",
author = "Govind Agrawal"
}

@article{Sinkin2002,
author={O. V. {Sinkin} and R. {Holzlohner} and J. {Zweck} and C. R. {Menyuk}}, 
journal={Journal of Lightwave Technology}, 
title={Optimization of the split-step {Fourier} method in modeling optical-fiber communications systems}, 
year={2003}, 
volume={21}, 
number={1}, 
pages={61-68}, 
doi={10.1109/JLT.2003.808628}, 
ISSN={0733-8724}, 
month={Jan.},}


@INPROCEEDINGS{Secondini2015, 
author={M. {Secondini} and S. {Rommel} and F. {Fresi} and E. {Forestieri} and G. {Meloni} and L. {Poti}}, 
booktitle={2015 International Conference on Optical Network Design and Modeling (ONDM)}, 
title={Coherent {100G} nonlinear compensation with single-step digital backpropagation}, 
year={2015}, 
volume={}, 
number={}, 
pages={63-67}, 
month = {May},
doi={10.1109/ONDM.2015.7127275}, 
ISSN={},}


@article{Keykhosravi2018,
archivePrefix = {arXiv},
arxivId = {1708.08320},
author = {Keykhosravi, Kamran and Tavana, Morteza and Agrell, Erik and Durisi, Giuseppe},
doi = {10.1109/TCOMM.2018.2811811},
eprint = {1708.08320},
issn = {00906778},
journal = {IEEE Transactions on Communications},
number = {7},
pages = {2994--3005},
publisher = {IEEE},
title = {{Demodulation and detection schemes for a memoryless optical WDM channel}},
volume = {66},
month = {Jul.},
year = {2018}
}


@INPROCEEDINGS{Amari2015, 
author={A. {Amari} and P. {Ciblat} and Y. {Jaouën}}, 
booktitle={2014 48th Asilomar Conference on Signals, Systems and Computers}, 
title={Fifth-order {Volterra} series based nonlinear equalizer for long-haul high data rate optical fiber communications}, 
year={2014}, 
volume={}, 
number={}, 
pages={1367-1371}, 
doi={10.1109/ACSSC.2014.7094684}, 
ISSN={1058-6393}, 
month={Nov.},}




@INPROCEEDINGS{Yan2011, 
author={W. {Yan} and Z. {Tao} and L. {Dou} and L. {Li} and S. {Oda} and T. {Tanimura} and T. {Hoshida} and J. C. {Rasmussen}}, 
booktitle={European Conference and Exhibition on Optical Communication (ECOC)}, 
title={Low complexity digital perturbation back-propagation}, 
year={2011}, 
volume={}, 
month = {Sep.},
number={}, 
doi={}, 
ISSN={1550-381X}, 
}


@article{Liu2013,
author = {Liu, Xiang and Chraplyvy, A R and Winzer, P J and Tkach, R W and Chandrasekhar, S},
doi = {10.1038/nphoton.2013.109},
isbn = {1749-4885 1749-4893},
issn = {17494885},
journal = {Nature Photonics},
number = {7},
pages = {560--568},
title = {{Phase-conjugated twin waves for communication beyond the Kerr nonlinearity limit}},
volume = {7},
month = {May},
year = {2013}
}


@article{Forestieri2001,
author = {Forestieri, E. and Prati, G.},
doi = {10.1109/50.964067},
issn = {07338724},
journal = {Journal of Lightwave Technology},
keywords = {Bandwidth compression,Codes,Optical fiber communication,Optical fiber dispersion,Optical modulation,Optical propagation in dispersive media},
number = {11},
pages = {1675--1684},
title = {{Novel optical line codes tolerant to fiber chromatic dispersion}},
volume = {19},
month = {Nov.},
year = {2001}
}


@article{Ghozlan2017,
archivePrefix = {arXiv},
arxivId = {1503.03124},
author = {Ghozlan, Hassan and Kramer, Gerhard},
doi = {10.1109/TIT.2017.2741470},
eprint = {1503.03124},
isbn = {9781479913534},
issn = {00189448},
journal = {IEEE Transactions on Information Theory},
number = {10},
pages = {6440--6456},
title = {{Models and information rates for multiuser optical fiber channels with nonlinearity and dispersion}},
volume = {63},
month = {Oct.},
year = {2017}
}



@article{Turitsyn2003,
  title = {Information Capacity of Optical Fiber Channels with Zero Average Dispersion},
  author = {Turitsyn, K. S. and Derevyanko, S. A. and Yurkevich, I. V. and Turitsyn, S. K.},
  journal = {Phys. Rev. Lett.},
  volume = {91},
  issue = {20},
  pages = {203901-1---203901-4},
  numpages = {4},
  month = {Nov.},
  year = {2003},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.91.203901}
}

@INPROCEEDINGS{Keykhosravi2017, 
author={K. {Keykhosravi} and G. {Durisi} and E. {Agrell}}, 
booktitle={European Conference on Optical Communication (ECOC)},
title={A Tighter Upper Bound on the Capacity of the Nondispersive Optical Fiber Channel}, 
year={2017}, 
volume={}, 
number={}, 
doi={10.1109/ECOC.2017.8345974}, 
ISSN={}, 
month={Sep.},}



@ARTICLE{Narimanov2002, 
author={E. E. {Narimanov} and P. {Mitra}}, 
journal={Journal of Lightwave Technology}, 
title={The channel capacity of a fiber optics communication system: perturbation theory}, 
year={2002}, 
volume={20}, 
number={3}, 
pages={530-537}, 
doi={10.1109/50.989004}, 
ISSN={0733-8724}, 
month={Mar.},}


@ARTICLE{Xiang2011, 
author={L. {Xiang} and X. P. {Zhang}}, 
journal={Journal of Lightwave Technology}, 
title={The Study of Information Capacity in Multispan Nonlinear Optical Fiber Communication Systems Using a Developed Perturbation Technique}, 
year={2011}, 
volume={29}, 
number={3}, 
pages={260-264}, 
ISSN={0733-8724}, 
month={Feb.},}




@article{Beygi:11,
author = {Lotfollah Beygi and Erik Agrell and Magnus Karlsson and Pontus Johannisson},
journal = {J. Lightwave Technol.},
keywords = {Dispersion; Modulation; Phase noise; Polarization; Self phase modulation; Statistics},
number = {16},
pages = {2379--2386},
publisher = {OSA},
title = {Signal Statistics in Fiber-Optical Channels With Polarization Multiplexing and            Self-Phase Modulation},
volume = {29},
month = {Aug.},
year = {2011}
}



@article{Vannucci2002,
author = {Vannucci, A. and Serena, P. and Bononi, A.},
doi = {10.1109/JLT.2002.800376},
issn = {0733-8724},
journal = {Journal of Lightwave Technology},
number = {7},
pages = {1102--1112},
title = {{The RP method: a new tool for the iterative solution of the nonlinear Schödinger equation}}, 
month = {Jul.},
volume = {20},
year = {2002}
}


@incollection{Forestieri2005,
address = {Boston},
author = {Forestieri, E and Secondini, M},
doi = {10.1007/b100765},
editor = {Forestieri, Enrico},
  title        = {Solving the nonlinear {Schrödinger}
equation},
  booktitle    = {Optical Communication Theory and Techniques},
publisher = {Springer US},
year = {2005},
  pages        = {3--11},
  edition      = 1,
}



@INPROCEEDINGS{Ghozlan2010, 
author={H. {Ghozlan} and G. {Kramer}}, 
booktitle={2010 IEEE International Symposium on Information Theory}, 
title={Interference focusing for mitigating cross-phase modulation in a simplified optical fiber model}, 
year={2010}, 
volume={}, 
number={}, 
pages={2033-2037}, 
doi={10.1109/ISIT.2010.5513376}, 
ISSN={2157-8095}, 
month={June},}



@ARTICLE{Keykhosravi2017Bounds,
       author = {{Keykhosravi}, Kamran and {Durisi}, Giuseppe and {Agrell}, Erik},
        title = "{Bounds on the per-sample capacity of zero-dispersion simplified fiber-optical channel models}",
      journal = {arXiv e-prints},
     keywords = {Computer Science - Information Theory},
         year = "2018",
        month = "Sep.",
          eid = {arXiv:1708.03102v2},
        pages = {arXiv:1708.03102v2},
archivePrefix = {arXiv},
       eprint = {1708.03102},
 primaryClass = {cs.IT},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2017arXiv170803102K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Ghazisaeidi2017,
archivePrefix = {arXiv},
arxivId = {1704.06461},
author = {Ghazisaeidi, Amirhossein},
doi = {10.1109/JLT.2017.2764497},
eprint = {1704.06461},
file = {:C$\backslash$:/Users/20176651/Documents/08074751.pdf:pdf},
issn = {07338724},
journal = {Journal of Lightwave Technology},
keywords = {First-order regular perturbation,multi-channel digital backpropagation,nonlinear signal-noise interaction},
number = {23},
pages = {5150--5175},
title = {{A theory of nonlinear interactions between signal and amplified spontaneous emission noise in coherent wavelength division multiplexed systems}},
volume = {35},
month = {Dec.},
year = {2017}
}



@article{Peddanarappagari1997,
author = {Peddanarappagari, Kumar V. and Brandt-Pearce, Ma{\"{i}}t{\'{e}}},
doi = {10.1109/50.643545},
file = {:C$\backslash$:/Users/20176651/Documents/00643545.pdf:pdf},
issn = {07338724},
journal = {Journal of Lightwave Technology},
keywords = {Fiber nonlinearity,Fiber optic communications,Frequency domain analysis,Schr{\"{o}}dinger equation,Volterra series},
number = {12},
pages = {2232--2241},
title = {{Volterra series transfer function of single-mode fibers}},
volume = {15},
month = {Dec.},
year = {1997}
}



@article{Irukulapati2014,
author = {Irukulapati, Naga V. and Wymeersch, Henk and Johannisson, Pontus and Agrell, Erik},
doi = {10.1109/TCOMM.2014.2362534},
isbn = {9789173851367},
issn = {00906778},
journal = {IEEE Transactions on Communications},
keywords = {Digital backpropagation,factor graphs,near- MAP detector,nonlinear compensation,optical communications},
number = {11},
pages = {3956--3968},
title = {{Stochastic digital backpropagation}},
volume = {62},
month = {Nov.},
year = {2014}
}






==> figures/GMIvsDist.tikz <==
    
\def\slo{\small}
\def\to{\footnotesize}



\def\xsiz{1.4}
\def\linW{0.8}

\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.00000,0.49804,0.00000}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.85098,0.32549,0.09804}%
\definecolor{mycolor5}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor6}{rgb}{0.0,0.1,0.08}%
\definecolor{mycolor7}{rgb}{0.00,0.6400,0.512}%


%
\begin{tikzpicture}

\begin{axis}[%
width=2.35in,
height=2.25in,
at={(0in,0in)},
scale only axis,
xmin=2400,
xmax=8000,
xlabel style={font=\color{white!15!black},font=\slo},
xlabel={Distance},
ymin=5.5,
ymax=9,
yminorticks=true,
ylabel style={font=\color{white!15!black},font=\slo},
ylabel={GMI [bits/4D symbol]},
axis background/.style={fill=white},
xlabel shift = -0.03in,
ylabel shift = -0.04in,
xmajorgrids,
ymajorgrids,
yminorgrids,
ticklabel style = {font=\to},
 legend columns=1, 
legend style={at={(0.01,0.01)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black,font=\scriptsize,            /tikz/column 2/.style={
                column sep=5pt,
            }}
]



% \node (txt) [align=center] at (-5,0.00001)  {\scriptsize{$\beta_2 =  -21.67$}  \\ [-0.85ex]\scriptsize{ ps$^2$/km}};

% \draw[thick, dashed, ->] (-7.65,1) -- (txt) {};
% \draw[thick, dashed, ->] (-4,0.00027) -- (txt) {};

% \node (txt2) [align=center] at (6,0.00001)  {\scriptsize{$\beta_2 =  -5.42$}  \\ [-0.85ex]\scriptsize{ ps$^2$/km}};

% \draw[thick, ->] (3,0.007) -- (txt2) {};
% \draw[thick, ->] (16,0.000045) -- (txt2) {};


% \addlegendimage{line width=0.8pt,mycolor1}
% \addlegendimage{mark=asterisk,mark size=2.5pt,only marks}
% \addlegendimage{line width=0.8pt,mycolor2}
% \addlegendimage{mark=triangle*,mark size=2pt,only marks,mark options={solid, fill=white}}

% \addlegendimage{line width=0.8pt,mycolor3}
% \addlegendimage{mark=*,mark size=1.35pt,only marks,mark options={solid, fill=white}}
% \addlegendimage{line width=0.8pt,mycolor4}

% \addlegendentry{Dispersion-only}
% \addlegendentry{OOK}
% \addlegendentry{NLPN}
% \addlegendentry{QPSK}
% \addlegendentry{RP on $\gamma$}
% \addlegendentry{16-QAM}
% \addlegendentry{RP on $\beta_2$}





% \draw[thick,dashed] (axis cs: 0,7.7844) -- (axis cs: -2,7.7844);
% \draw[thick,dashed] (axis cs: 0,7.466) -- (axis cs: -2,7.466);

% \draw [<->,>=stealth] (axis cs: -1.85,7.7844)--(axis cs: -1.85,7.466);

% \node (gap03) [align=center] at (axis cs: -2.4, 7.62) {\footnotesize{0.3} \\ [-1.0ex] \footnotesize{b/symb}};

% \node (gap101) [align=center] at (1.45,3e-08) {\scriptsize{$\approx \times 10^5$}};



\addplot [color=mycolor1,mark size=0.9pt, line width=0.8pt,  mark options={fill=white,solid,scale=1.5}]
  table[row sep=crcr]{%
2400	8.86977653292781\\
2800	8.54089151941744\\
3200	8.21531281602944\\
3600	7.92114345704628\\
4000	7.65304097262003\\
4400	7.40478261086363\\
4800	7.17376096829929\\
5200	6.97220995748856\\
5600	6.76719848290435\\
6000	6.58082004092737\\
6400	6.41458187514089\\
6800	6.23763067651939\\
7200	6.09910006467138\\
7600	5.94345703058688\\
8000	5.82875198774842\\
};
\addlegendentry{PM-32QAM}



\addplot [color=mycolor5,mark size=0.9pt, line width=0.8pt,dashed, mark options={fill=white,solid,scale=1.5}]
  table[row sep=crcr]{%
2400	9.21630494131534\\
2800	8.79951401036992\\
3200	8.44529211342678\\
3600	8.11258537113049\\
4000	7.82533255806688\\
4400	7.56201969454016\\
4800	7.30761329503303\\
5200	7.0849671043353\\
5600	6.85054609691272\\
6000	6.67397721564195\\
6400	6.49522078522125\\
6800	6.29504209084295\\
7200	6.16006921130387\\
7600	6.00456803449259\\
8000	5.8558017262315\\
};
\addlegendentry{PM-64QAM}

\addplot [color=mycolor2,mark size=0.9pt, line width=0.8pt, mark options={fill=white,solid,scale=1.5}]
  table[row sep=crcr]{%
2400	8.99472309309733\\
2800	8.72274839917572\\
3200	8.44931705871091\\
3600	8.20799515451719\\
4000	7.95224406739319\\
4400	7.71897831560123\\
4800	7.49239828881365\\
5200	7.2691780303243\\
5600	7.09064574295382\\
6000	6.89461582653917\\
6400	6.73355300963879\\
6800	6.5367005065147\\
7200	6.39545075708815\\
7600	6.2288555820636\\
8000	6.09412842226781\\
};
\addlegendentry{Opt. 10 b/symb}




% \node (gap101) [align=center] at (15.45,1.2) {\scriptsize{1.2 dB}};


\end{axis}









\end{tikzpicture}



==> figures/overallsystem.tikz <==

\setlength{\hsep}{1cm}

\tikzstyle{Cir} = [draw, circle, 
minimum size=1.5em]

\begin{tikzpicture}
\definecolor{mycolor1}{rgb}{0.00000,0.44706,0.74118}%
\definecolor{mycolor2}{rgb}{0.00000,0.49804,0.00000}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.85098,0.32549,0.09804}%
\definecolor{mycolor5}{rgb}{0.39,0.19,0.0625};



\def\sca{2.75}


% \def\df{0.41*\sca}
% \def\dspl{0.675*\sca}
% \def\dasp{0.3*\sca}
% \def\dbsp{0.4*\sca}
% \def\drsp{0.4*\sca}
% \def\sdoUa{0.25*\sca}
% \def\sdoUr{0.35*\sca}
% \def\sdoDa{0.25*\sca}
% \def\sdoDr{0.35*\sca}
% \def\dsfibR{0.475*\sca}
% \def\drxR{0.95*\sca}
% \def\txB{0.15*\sca}
% \def\txR{0.35*\sca}
% \def\txBS{0.15*\sca}
% \def\txRS{0.2*\sca}
% \def\txSplB{-0.3*\sca}
% \def\txSplR{0.075*\sca}
% \def\ptxR{0.45*\sca}
% \def\ptxA{0.5*\sca}
% \def\poby{0.2*\sca}
% \def\Cwd{0.03}

% \def\Azd{0.2*\sca}
% \def\Aend{0.25*\sca}
% \def\nsdB{0.6*\sca}
% \def\nsdX{0.7*\sca}
% \def\berB{0.85*\sca}
% \def\symbI{0.65*\sca}
% \def\demP{0.65*\sca}
% \def\symbO{0.625*\sca}

% \def\mqam{0.4*\sca}
\def\constprob{0.25*\sca} % Constellation
\def\bitconst{0.25*\sca} % Bit Labeling
% \def\upconst{0.7*\sca} % Upsampling
\def\pulseshapconst{0.25*\sca} % Pulse Shaping
\def\gainmf{0.25*\sca} % Gain
\def\fiberga{0.25*\sca} % Fiber
\def\cdcfiber{0.15*\sca} % CDC
\def\mfcdc{0.25*\sca} % Receiver Matched Filter
\def\igaincdc{0.25*\sca} % Inverse Gain at RX
\def\probestmf{0.25*\sca} % Receiver Matched Filter


\def\ampdist{0.35*\sca}


\coordinate (PR) at (0,0); % Probabilities 
\node[align=center] (NPR) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (PR) {\small{Probabilities}};

\coordinate [right=\constprob of NPR.east] (CO); % Constellation
\node[align=center,anchor=west] (NCO) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (CO) {\small{Constellation}};


\coordinate [below=\bitconst of NCO.south] (BL); % Bit Labeling
\node[align=center,anchor=north] (NBL) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (BL) {\small{Symbols} \\ [-0.2em] \small{to Bits}};



% \coordinate [right=\upconst of CO] (UP); % Upsampling
\coordinate [right=\pulseshapconst of NCO.east] (PU); % Upsampling and Pulse Shaping
\node[align=center,anchor=west] (NPU) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (PU) {\small{Upsampling} \\ [-0.2em] \small{+ Pulse} \\ [-0.2em] \small{Shaping}};

\coordinate [right=\gainmf of NPU.east] (GA); % Gain
\node[align=center,anchor=west] (NGA) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (GA) {\small{Gain}};

\coordinate [right=\fiberga of NGA.east] (Fiber); % Fiber
\node [Cir, align=center, xshift=-0.3em, yshift=0.75 em,mycolor4!90!black,thick] (FiberC1) at (Fiber) {};
\node [Cir, align=center, xshift=0em, yshift=0.75 em,mycolor4!90!black,thick] (FiberC2) at (Fiber) {};
\node [Cir, align=center, xshift=0.3em, yshift=0.75 em,mycolor4!90!black,thick] (FiberC3) at (Fiber) {};

\node[regular polygon,regular polygon sides=3, draw, minimum size=0.7cm,inner sep=0,shape border rotate=270,fill=yellow!50!white] (AMP) at ($(Fiber)+(\ampdist,0)$){};



\coordinate [right=\cdcfiber of AMP.east] (CDC); % CDC
\node[align=center,anchor=west] (NCDC) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (CDC) {\small{CDC}};


\coordinate [right=\igaincdc of NCDC.east] (IGA); % Gain
\node[align=center,anchor=west] (NIGA) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (IGA) {\small{1/Gain}};

\coordinate [right=\mfcdc of NIGA.east] (MF); % MF and Sampling
\node[align=center,anchor=west] (NMF) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (MF) {\small{Matched} \\ [-0.2em] \small{Filter +} \\[-0.2em] \small{Sampling}};


\coordinate [right=\probestmf of NMF.east] (PROBEST); % Prob estimation
\node[align=center,anchor=west] (NPROBEST) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (PROBEST) {\small{Probability} \\ [-0.2em] \small{Estimation}};

\coordinate (BLEast) at (NBL.east);
\coordinate (GMISUB) at (PROBEST|-BLEast);
\coordinate (GMI) at ($(GMISUB)!0.5!(BLEast)$);
\node[align=center] (NGMI) [rectangle,draw,fill=mycolor2,fill opacity=0.2,text opacity = 1] at (GMI) {\small{GMI}};






\draw[thick,->,>=stealth] (NPR.east)--(NCO.west);
\draw[thick,->,>=stealth] (NCO.east)--(NPU.west);
\draw[thick,->,>=stealth] (NPU.east)--(NGA.west);
\draw[thick,->,>=stealth] (NGA.east)--(AMP.west);
\draw[thick,->,>=stealth] (AMP.east)--(NCDC.west);
\draw[thick,->,>=stealth] (NCDC.east)--(NIGA.west);
\draw[thick,->,>=stealth] (NIGA.east)--(NMF.west);
\draw[thick,->,>=stealth] (NMF.east)--(NPROBEST.west);


\draw[thick,->,>=stealth] (NCO.south)--(NBL.north);
\draw[thick,->,>=stealth] (NBL.east)--(NGMI.west);
\draw[thick,->,>=stealth] (NPROBEST.south)|-(NGMI.east);
 











\end{tikzpicture}

==> figures/perfsystem.tikz <==


\tikzstyle{Cir} = [draw, circle, 
minimum size=1.5em]

\begin{tikzpicture}
\definecolor{mycolor1}{rgb}{0.00000,0.44706,0.74118}%
\definecolor{mycolor2}{rgb}{0.00000,0.49804,0.00000}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.85098,0.32549,0.09804}%
\definecolor{mycolor5}{rgb}{0.39,0.19,0.0625};



\def\sca{2}


% \def\df{0.41*\sca}
% \def\dspl{0.675*\sca}
% \def\dasp{0.3*\sca}
% \def\dbsp{0.4*\sca}
% \def\drsp{0.4*\sca}
% \def\sdoUa{0.25*\sca}
% \def\sdoUr{0.35*\sca}
% \def\sdoDa{0.25*\sca}
% \def\sdoDr{0.35*\sca}
% \def\dsfibR{0.475*\sca}
% \def\drxR{0.95*\sca}
% \def\txB{0.15*\sca}
% \def\txR{0.35*\sca}
% \def\txBS{0.15*\sca}
% \def\txRS{0.2*\sca}
% \def\txSplB{-0.3*\sca}
% \def\txSplR{0.075*\sca}
% \def\ptxR{0.45*\sca}
% \def\ptxA{0.5*\sca}
% \def\poby{0.2*\sca}
% \def\Cwd{0.03}

% \def\Azd{0.2*\sca}
% \def\Aend{0.25*\sca}
% \def\nsdB{0.6*\sca}
% \def\nsdX{0.7*\sca}
% \def\berB{0.85*\sca}
% \def\symbI{0.65*\sca}
% \def\demP{0.65*\sca}
% \def\symbO{0.625*\sca}
\tikzset{fontscale/.style = {font=\relsize{#1}}
    }
\tikzset{Generic_Node/.style={circle,thick,solid,draw,fill=black!10!white}}
\tikzset{Generic_Node_2/.style={circle,thick,draw,solid,fill=black!30!white}}
\tikzset{Generic_Node_3/.style={circle,thick,draw,solid,fill=black!70!white}}
\tikzset{OnehotNode/.style={circle, thick, draw,fill=black!0!white,minimum width=0.1cm}}
% \def\mqam{0.4*\sca}

% \def\upconst{0.7*\sca} % Upsampling
\def\pulseshapconst{0.65*\sca} % Pulse Shaping
\def\gainmf{0.5*\sca} % Gain
\def\fiberga{0.25*\sca} % Fiber
\def\cdcfiber{0.15*\sca} % CDC
\def\mfcdc{0.2*\sca} % Receiver Matched Filter
\def\igaincdc{0.25*\sca} % Inverse Gain at RX
\def\probestmf{0.4*\sca} % Receiver Matched Filter
\def\idpos{1.25*\sca}
\def\ohvbox{1.385*\sca}
\def\ldim{1.875*\sca}
\def\ldimH{0.525*\sca}
\def\texohv{0.75*\sca}
\def\ampdist{0.35*\sca}

\def\gup{0.5*\sca}
\def\guptwo{0.625*\sca}
\def\npr{1.575*\sca}

\def\pdist{0.35*\sca}
\def\gumbsamp{0.25*\sca}
\def\constprob{0.625*\sca} % Constellation
\def\bitconst{1*\sca} % Bit Labeling
\def\symbohv{0.7*\sca}
\def\texsymbohv{0.625*\sca}
\def\txsy{1*\sca}

\def\Cx{0*\sca}
\def\Cy{0*\sca}


\draw[dashed,rounded corners, color=black,fill=black!7!white,fill opacity=0.4] (0.2,-1.4) rectangle (14.75,1.1);

\coordinate (IdInput) at (-\idpos,\gup);

% \begingroup 
% \setlength\arraycolsep{1.75pt}
% \node (IDM) at (IdInput) { $\begin{bmatrix} 1 & 0 & \cdots & 0 \\ 0 & 1 & \cdots & 0 \\ \vdots & \vdots & \ddots & \vdots \\ 0 & 0 & \cdots & 1 \end{bmatrix}$}; 
% \endgroup


% \node [draw,red,minimum width=0.25cm,minimum height=2.5cm,rounded corners,inner sep=0,outer sep=0] (OHVbox) at (-\ohvbox,\gup) {};
% \node at ($(OHVbox) + (0,\texohv)$) {\textcolor{red}{\small{OHV}}};


% \node at (-1.35,0.75) {\scriptsize {$M\!\!\times\!\! M$}};


% \draw [decorate,decoration={brace,amplitude=5pt,mirror,raise=1pt},yshift=0pt]
% (-\ldim,\ldimH+\gup) -- (-\ldim,-\ldimH+\gup) node [black,midway, xshift=-0.50cm] {\small $M$};




% \coordinate (PR) at (\Cx,\gup); % Probabilities 
% \node[align=center] (NPR_label) [] at (0,\npr) {\small{Probabilistic} \\ [-0.8ex] \small{Shaping}};
% \node (NPR) [rotate=0,rectangle,fill=mycolor4,fill opacity=0.2,text opacity = 1, densely dashed, rounded corners, draw, thick] at (PR) {\resizebox{1.2cm}{!}{\begin{tikzpicture}
% 			\node [OnehotNode,solid] (S11) at ($(0,0.5)+(0,0)$) {};
% 	        \node [OnehotNode,solid] (S12) at ($(0,-0.5)+(0,0)$) {};
% 			\draw [->,solid] ($(S11)+(-0.4cm,0)$) -- (S11);
% 			\draw [->,solid] ($(S12)+(-0.4cm,0)$) -- (S12);

% 			\node [Generic_Node,solid] (H111) at ($(1,1.5)$) {};
% 			\node [Generic_Node,solid] (H112) at ($(1,0.5)$) {};
% 			\node [Generic_Node,solid] (H113) at ($(1,-0.5)$) {};
% 			\node [Generic_Node,solid] (H114) at ($(1,-1.5)$) {};

% 			\foreach\j in {1,2,3,4}{
% 			  \draw [->,solid] (S11) -- (H11\j); \draw [->,solid] (S12) -- (H11\j);
% 			};
				
% % 			\node [Generic_Node,solid] (H121) at ($(2,1.5)$) {};
% % 			\node [Generic_Node,solid] (H122) at ($(2,0.5)$) {};
% % 			\node [Generic_Node,solid] (H123) at ($(2,-0.5)$) {};
% % 			\node [Generic_Node,solid] (H124) at ($(2,-1.5)$) {};

% % 			\foreach\j in {1,2,3,4}{
% % 			  \foreach\i in {1,2,3,4}{
% % 			    \draw [->,solid] (H11\j) -- (H12\i); 
% % 			  };
% % 			};
		
		
% 			\node [Generic_Node_2,solid] (M11) at ($(2,1)$) {};
% 			\node [Generic_Node_2,solid] (M12) at ($(2,0)$) {};
% 			\node [Generic_Node_2,solid] (M13) at ($(2,-1)$) {};
% 			\draw [->,solid] (M11.east) -- ($(M11.east)+(0.2cm,0)$);
% 			\draw [->,solid] (M12.east) -- ($(M12.east)+(0.2cm,0)$);
% 			\draw [->,solid] (M13.east) -- ($(M13.east)+(0.2cm,0)$);						

% 			\foreach\j in {1,2,3,4}{
% 			  \foreach\i in {1,2,3}{
% 			    \draw [->,solid] (H11\j) -- (M1\i); 
% 			  };
% 			};
% % 			\node [anchor=south] at ($(1.7,2)$) {\Large TX ANN};
% 			\end{tikzpicture}}};


\coordinate [above=\gup of CO] (Prs);
% \begingroup 
% \setlength\arraycolsep{1.5pt}
% \node[inner sep=0,outer sep=0] (PM) at (Prs) {\small $\begin{bmatrix} p_1 & p_2 & \cdots & p_M \end{bmatrix}$}; 
% \endgroup

\coordinate [below=\guptwo  of PM] (GumSN);
\node[align=center] (GumS) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at ($(Prs)+(0,1)$) {\small{Symbol} \\ [-0.2em] \small{Distribution}};





\coordinate [below=\gup of GumS.south] (BITSYMBN); % Constellation
\node[align=center,rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] (BITSYMB) at (BITSYMBN) {\small Bit to \\ [-0.2em] \small Symbol}; 


\coordinate[left=1 of BITSYMB.west] (bitsinC);
\node (bitsin) at (bitsinC) {\small Bits in};





% \begingroup 
% \setlength\defaultaddspace{0.5ex}
% \coordinate [below right=\gup and \symbohv of GumS.south] (OHVSymbN); % Constellation
% \node[inner sep=0,outer sep=0] (OHVSymb) at (OHVSymbN) {\small $\begin{bmatrix} 0 \\ 1 \\ \vdots \\ 0 \end{bmatrix}$}; 
% \endgroup

% \node at ($(OHVSymbN) + (0,-\texsymbohv)$) {\textcolor{red}{\small{OHV}}};






% \coordinate [right=\constprob of OHVSymb.east] (CO); % Constellation
% \node[align=center,anchor=west] (NCO_label) [] at ($(CO)+(0,-1.2)$) {\small{Geometric} \\ [-0.8ex] \small{Shaping}};



% \coordinate [right=\constprob of OHVSymb.east]

% \node[align=center,rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] (NCO) at (CO) {\small Symbol \\[-0.2em] Look-up \\ [-0.2em] Table};


% \node (NCO) [anchor=west,rotate=0,rectangle,fill=mycolor4,fill opacity=0.2,text opacity = 1, densely dashed, rounded corners, draw, thick] at (CO) {\resizebox{1.6cm}{!}{\begin{tikzpicture}
% 			\node (D11) at ($(0,1)+(0,0)$) {};
% 	        \node (D12) at ($(0,0)+(0,0)$) {};
% 	        \node (D13) at ($(0,-1)+(0,0)$) {};	        
	        
% 			\draw [->,solid] ($(D11.center)+(-0.4cm,0)$) -- (D11.center);
% 			\draw [->,solid] ($(D12.center)+(-0.4cm,0)$) -- (D12.center);
% 			\draw [->,solid] ($(D13.center)+(-0.4cm,0)$) -- (D13.center);
	
% 			\node [Generic_Node,solid] (H131) at ($(1,1.5)$) {};
% 			\node [Generic_Node,solid] (H132) at ($(1,0.5)$) {};
% 			\node [Generic_Node,solid] (H133) at ($(1,-0.5)$) {};
% 			\node [Generic_Node,solid] (H134) at ($(1,-1.5)$) {};

% 			\foreach\j in {1,2,3,4}{
% 			  \draw [->,solid] (D11.center) -- (H13\j); \draw [->,solid] (D12.center) -- (H13\j); \draw [->,solid] (D13.center) -- (H13\j);
% 			};
				
% 			\node [Generic_Node_2,solid] (H141) at ($(2,1.5)$) {};
% 			\node [Generic_Node_2,solid] (H142) at ($(2,0.5)$) {};
% 			\node [Generic_Node_2,solid] (H143) at ($(2,-0.5)$) {};
% 			\node [Generic_Node_2,solid] (H144) at ($(2,-1.5)$) {};

% 			\foreach\j in {1,2,3,4}{
% 			  \foreach\i in {1,2,3,4}{
% 			    \draw [->,solid] (H13\j) -- (H14\i); 
% 			  };
% 			};
		
		
% 			\node [Generic_Node_2,solid] (SM11) at ($(3,0.5)$) {};
% 			\node [Generic_Node_2,solid] (SM12) at ($(3,-0.5)$) {};
% 			\draw [->,solid] (SM11.east) -- ($(SM11.east)+(0.2cm,0)$);
% 			\draw [->,solid] (SM12.east) -- ($(SM12.east)+(0.2cm,0)$);


% 			\foreach\j in {1,2,3,4}{
% 			  \foreach\i in {1,2}{
% 			    \draw [->,solid] (H14\j) -- (SM1\i); 
% 			  };
% 			};
% % 			\node [anchor=south] at ($(1.7,2)$) {\Large TX ANN};
% 			\end{tikzpicture}}};




			

\coordinate [below right=\gup and \txsy of GumS.south] (TXSN); % Fiber
% \node[inner sep=0,outer sep=0] (txsymb) at (TXSN) {\small PM symbol}; 


% \node at ($(txsymb)+(0,1.15)$) {\small TX symb};


\coordinate [above=\bitconst of NCO.north] (BL); % Bit Labeling
% \node[align=center,anchor=north] (NBL) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (BL) {\small{Bit} \\ [-0.2em] \small{Labels}};



% \coordinate [right=\upconst of CO] (UP); % Upsampling
\coordinate [right=\pulseshapconst of BITSYMB.east] (PU); % Upsampling and Pulse Shaping
\node[align=center,anchor=west] (NPU) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (PU) {\small{Pulse} \\ [-0.2em] \small{Shaping}};

\coordinate [right=\gainmf of NPU.east] (GA); % Gain
% \node[align=center,anchor=west] (NGA_label) [] at ($(GA)+(-0.1,-0.55)$) {\small{Launch} \\[-0.8ex]  \small{Power}};
\node (NGA) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1,align=center] at ($(GA)$) {\small Set \\[-0.2em] \small Power};
			
			
			
			
			
\coordinate (CGA) at ($(NGA.east)!0.5!(NGA.west)$);

% \node at ($(CGA)+(0,2.1)$) {$\begin{bmatrix}
% g_1 \\ \vdots \\ g_{N_{ch}}
% \end{bmatrix}$};



\coordinate [right=\fiberga of NGA.east] (Fiber); % Fiber
\node [Cir, align=center, xshift=-0.3em, yshift=0.75 em,mycolor4!90!black,thick] (FiberC1) at (Fiber) {};
\node [Cir, align=center, xshift=0em, yshift=0.75 em,mycolor4!90!black,thick] (FiberC2) at (Fiber) {};
\node [Cir, align=center, xshift=0.3em, yshift=0.75 em,mycolor4!90!black,thick] (FiberC3) at (Fiber) {};

\node[regular polygon,regular polygon sides=3, draw, minimum size=0.7cm,inner sep=0,shape border rotate=270,fill=yellow!50!white] (AMP) at ($(Fiber)+(\ampdist,0)$){};

\draw [decorate,
    decoration = {brace},thick] ($(Fiber)+(-0.65,0.75)$) --  ($(Fiber)+(1.4,0.75)$);

\node at ($(Fiber)+(0.35,1.1)$) {\small $\times N_{sp}$};


% \draw [rotate=-90,fontscale=8] (chave) at ($(Fiber)+(0.5,1)$) {
% $\{$};



% \coordinate [right=\cdcfiber of AMP.east] (CDC); % CDC
% \node[align=center,anchor=west] (NCDC) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (CDC) {\small{CDC}};


% \coordinate [right=\igaincdc of NCDC.east] (IGA); % Gain
% \node[align=center,anchor=west] (NIGA) [rectangle,draw,rounded corners,fill=mycolor4,fill opacity=0.2,text opacity = 1] at (IGA) {\small{1/Gain}};

\coordinate [right=\mfcdc of AMP.east] (MF); % MF and Sampling
\node[align=center,anchor=west] (NMF) [rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] at (MF) {\small{Receiver} \\ [-0.2em] \small{DSP}};


			

\coordinate [right=\txsy of NMF.east] (RXSN); % Fiber
\node[rectangle,draw,rounded corners,fill=mycolor1,fill opacity=0.2,text opacity = 1] (RXS) at (RXSN) {\small Demapper}; 
% \node at ($(RXS)+(0,1.15)$) {\small RX symb};


\coordinate [right=\probestmf of RXSN.east] (PROBEST); % Prob estimation
\node[align=center,anchor=west] (bitsout) at (PROBEST) {\small{Estimated} \\[-0.2em] \small bits };






\coordinate (BLEast) at (NBL.east);
\coordinate (GMISUB) at (PROBEST|-BLEast);
\coordinate (GMI) at ($(GMISUB)!0.5!(BLEast)$);
% \node[align=center] (NGMI) [rectangle,draw,fill=mycolor2,fill opacity=0.2,text opacity = 1] at (GMI) {\small{GMI}};


\draw [decorate,
    decoration = {brace},thick] ($(Fiber)+(-0.65,0.75)$) --  ($(Fiber)+(1.4,0.75)$);

% \node[inner sep=0pt] (whitehead) at ($(NPROBEST)+(0,1.0)$)
%     {\includegraphics[width=.1\textwidth]{figures/NN.pdf}};

% \node[inner sep=0pt] (whitehead) at ($(PR)+(0,1.0)$)
%     {\includegraphics[width=.1\textwidth]{figures/NN.pdf}};

% \node[inner sep=0pt] (whitehead) at ($(CO)+(1,1.0)$)
%     {\includegraphics[width=.1\textwidth]{figures/NN.pdf}};



% \node (VD) at ($(whitehead)+(0,1)$){\Large $\vdots$};



% \node[inner sep=0pt] (whitehead2) at ($(whitehead)+(0,1.75)$)
%     {\includegraphics[width=.1\textwidth]{figures/NN.pdf}};


\coordinate (CCO) at ($(NCO.west)!0.5!(NCO.east)$);

% \node[inner sep=0pt] (whitehead3) at ($(CCO)+(0,1.25)$)
%     {\includegraphics[width=.1\textwidth]{figures/NN.pdf}};

% \node at ($(whitehead3)+(0,1)$){\Large $\vdots$};

% \node[inner sep=0pt] (whitehead4) at ($(whitehead3)+(0,1.75)$)
%     {\includegraphics[width=.1\textwidth]{figures/NN.pdf}};

\coordinate (NPB) at ($(NPROBEST.west)!0.5!(NPROBEST.east)$);

% \node[inner sep=0pt] (whitehead5) at ($(NPB)+(0,1.25)$)
%     {\includegraphics[width=.1\textwidth]{figures/NN.pdf}};

% \node at ($(whitehead5)+(0,1)$){\Large $\vdots$};

% \node[inner sep=0pt] (whitehead6) at ($(whitehead5)+(0,1.75)$)
%     {\includegraphics[width=.1\textwidth]{figures/NN.pdf}};


% \draw [green!50!black,dashed,->] (NGMI) -- (NPR); 
% \draw [green!50!black,dashed,->] (NGMI) -- (NCO); 
% \draw [green!50!black,dashed,->] (NGMI) -- (NGA); 
% \draw [green!50!black,dashed,->] (NGMI) -- (NPROBEST); 


% \draw[thick,->,>=stealth] (IDM.east)--(NPR.west) ;
% \draw[thick,->,>=stealth] (PM.south)--(GumS.north) ;
\draw[thick,->,>=stealth] (GumS.south)--(BITSYMB.north) ;
\draw[thick,->,>=stealth] (BITSYMB.east)-- node[above,align=center] {\small PM \\ [-0.2em] \small symbol} (NPU.west) ;


% \draw[thick,->,>=stealth] (NPR.south)--(PM.north);
% \draw[thick,->,>=stealth] (NCO.east)--(txsymb.west);
% \draw[thick,->,>=stealth] (txsymb.east)--(NPU.west);
\draw[thick,->,>=stealth] (NPU.east)--(NGA.west);
\draw[thick,->,>=stealth] (NGA.east)--(AMP.west);
\draw[thick,->,>=stealth] (AMP.east)--(NMF.west);
% \draw[thick,->,>=stealth] (NCDC.east)--(NMF.west);
% \draw[thick,->,>=stealth] (NIGA.east)--(NMF.west);
% \draw[thick,->,>=stealth] (NMF.east)-- node[above] {$\mathbf{y}$}(NPROBEST.west);
\draw[thick,->,>=stealth] (NMF.east)-- node [above,align=center] {\small Distorted \\ [-0.2em] \small symbol}(RXS.west);
% \draw[thick,->,>=stealth] (RXS.east)--(NPROBEST.west);



\draw[thick,->,>=stealth] (bitsin) -- (BITSYMB.west);
% \draw[thick,->,>=stealth] (OHVSymb.north)|-(NBL.west);
% \draw[thick,->,>=stealth] (OHVSymb.east)--(NCO.west);
% \draw[thick,->,>=stealth] (RXS.east) -- (bitsout.west);

% \draw[thick,->,>=stealth] (NBL.east)--node[above,xshift=1.5cm] {$b_i$}(NGMI.west);
% \draw[thick,->,>=stealth] (NPROBEST.north)|- node[above,xshift=-3.9cm] {$p(b_i=1 | \mathbf{y})$} (NGMI.east);
 
%  \node at (12,0.775) {\small \textbf{Estimated bit probability}};
%  \node at (6,0.775) {\small \textbf{Transmitted bit}};











\end{tikzpicture}
